The Renoir Dataflow Platform: Efficient Data Processing without Complexity

Today, data analysis drives the decision-making process in virtually every human activity. This demands for software platforms that offer simple programming abstractions to express data analysis tasks and that can execute them in an efficient and scalable way. State-of-the-art solutions range from low-level programming primitives, which give control to the developer about communication and resource usage, but require significant effort to develop and optimize new algorithms, to high-level platforms that hide most of the complexities of parallel and distributed processing, but often at the cost of reduced efficiency. To reconcile these requirements, we developed Renoir, a novel distributed data processing platform written in Rust. Renoir provides a high-level dataflow programming model as mainstream data processing systems. It supports static and streaming data, it enables data transformations, grouping, aggregation, iterative computations, and time-based analytics, incurring in a low overhead. This paper presents In this paper, we present the programming model and the implementation details of Renoir. We evaluate it under heterogeneous workloads. We compare it with state-of-the-art solutions for data analysis and high-performance computing, as well as alternative research products, which offer different programming abstractions and implementation strategies. Renoir programs are compact and easy to write: developers need not care about low-level concerns such as resource usage, data serialization, concurrency control, and communication. Renoir consistently presents comparable or better performance than competing solutions, by a large margin in several scenarios. We conclude that Renoir offers a good tradeoff between simplicity and performance, allowing developers to easily express complex data analysis tasks and achieve high performance and scalability.

==> img/plots/multi-human-readable.csv <==
,system,experiment,cpu,time,speedup
0,flink,car-accidents,8,68.15522400466666,1.0
1,flink,car-accidents,16,36.26045451533333,1.8796020324523541
2,flink,car-accidents,24,28.516655185666668,2.390014661990356
3,flink,car-accidents,32,26.025064012,2.618830215873463
4,flink,connected-components,8,16.887245839333332,1.0
5,flink,connected-components,16,12.609219379666667,1.3392776611187613
6,flink,connected-components,24,11.020519184333333,1.532345759475659
7,flink,connected-components,32,10.366342103333333,1.6290457782502836
8,flink,enum-triangles,8,247.810902608,1.0
9,flink,enum-triangles,16,131.56652637966667,1.8835406651451934
10,flink,enum-triangles,24,88.81505352333333,2.790190319965247
11,flink,enum-triangles,32,66.801912915,3.7096378201522344
12,flink,kmeans-300c-30it-200M,8,492.285681242,1.0
13,flink,kmeans-300c-30it-200M,16,252.8116168784,1.9472431184947674
14,flink,kmeans-300c-30it-200M,24,174.00561919860002,2.8291366882820803
15,flink,kmeans-300c-30it-200M,32,131.511638487,3.7432860460533517
16,flink,kmeans-30c-15it-200M,8,129.809528377,1.0
17,flink,kmeans-30c-15it-200M,16,72.41335420033333,1.7926186379639137
18,flink,kmeans-30c-15it-200M,24,49.24442808466667,2.636024692048744
19,flink,kmeans-30c-15it-200M,32,41.74229901933333,3.109783874550789
20,flink,kmeans-30c-15it-400M,8,266.99105601033335,1.0
21,flink,kmeans-30c-15it-400M,16,132.712437128,2.0118013186120813
22,flink,kmeans-30c-15it-400M,24,94.67678867733333,2.820026531743297
23,flink,kmeans-30c-15it-400M,32,76.47467631066667,3.4912348621878837
24,flink,kmeans-30c-30it-2000M,8,2665.945408006,1.0
25,flink,kmeans-30c-30it-2000M,16,1338.9513602923332,1.9910696438024038
26,flink,kmeans-30c-30it-2000M,24,969.8297824025,2.7488797069129145
27,flink,kmeans-30c-30it-2000M,32,690.3480022606,3.861741323616709
28,flink,kmeans-30c-30it-200M,8,258.6257649206,1.0
29,flink,kmeans-30c-30it-200M,16,146.4383377542,1.7661069422592672
30,flink,kmeans-30c-30it-200M,24,101.4896875614,2.548296000656565
31,flink,kmeans-30c-30it-200M,32,72.9510327898,3.545196757745711
32,flink,pagerank,8,61.09587105033333,1.0
33,flink,pagerank,16,38.46262367433334,1.5884478284070747
34,flink,pagerank,24,32.907835412,1.8565751981382048
35,flink,pagerank,32,31.303108117666667,1.9517509513968165
36,flink,transitive-closure,8,51.873606986999995,1.0
37,flink,transitive-closure,16,32.21928939566667,1.6100171034180764
38,flink,transitive-closure,24,25.48870876133333,2.0351602536136655
39,flink,transitive-closure,32,22.28584342666667,2.3276483637558614
40,flink,wordcount-re,8,217.14282819899998,1.0
41,flink,wordcount-re,16,114.0769233724,1.9034772483313303
42,flink,wordcount-re,24,77.9687589192,2.7849978787533067
43,flink,wordcount-re,32,60.795513795800005,3.5716916371220973
44,mpi,car-accidents,8,42.41857937666666,1.0
45,mpi,car-accidents,16,19.637791748,2.1600483354238014
46,mpi,car-accidents,24,13.288428476,3.1921441616123474
47,mpi,car-accidents,32,10.252076978333333,4.137559585858923
48,mpi,connected-components,8,1.7959179056666665,1.0
49,mpi,connected-components,16,1.6214208250000002,1.1076198590619843
50,mpi,connected-components,24,1.606578639,1.1178524736171762
51,mpi,connected-components,32,1.6235372533333334,1.106175975931204
52,mpi,enum-triangles,8,5.774522685333333,1.0
53,mpi,enum-triangles,16,3.690953153666667,1.5645071733291458
54,mpi,enum-triangles,24,2.7408611979999997,2.1068278428499005
55,mpi,enum-triangles,32,2.610639133333333,2.2119191471554593
56,mpi,kmeans-300c-30it-200M,8,43.7558089436,1.0
57,mpi,kmeans-300c-30it-200M,16,22.540884551799998,1.9411753271282288
58,mpi,kmeans-300c-30it-200M,24,15.7478155692,2.7785319653589786
59,mpi,kmeans-300c-30it-200M,32,11.9373602278,3.6654509965863697
60,mpi,kmeans-30c-15it-200M,8,3.696647002,1.0
61,mpi,kmeans-30c-15it-200M,16,2.2864613003333334,1.6167546773965
62,mpi,kmeans-30c-15it-200M,24,1.9813947543333335,1.8656792110281861
63,mpi,kmeans-30c-15it-200M,32,1.5270724533333333,2.4207410682648773
64,mpi,kmeans-30c-15it-400M,8,6.8695864166666665,1.0
65,mpi,kmeans-30c-15it-400M,16,3.8007749643333333,1.8074172980855792
66,mpi,kmeans-30c-15it-400M,24,2.79059343,2.461693754029467
67,mpi,kmeans-30c-15it-400M,32,2.2943571506666665,2.994122521278165
68,mpi,kmeans-30c-30it-2000M,8,58.48110070719999,1.0
69,mpi,kmeans-30c-30it-2000M,16,29.8034244094,1.962227558278674
70,mpi,kmeans-30c-30it-2000M,24,20.261139781399997,2.886367763026167
71,mpi,kmeans-30c-30it-2000M,32,15.424723013,3.7913874147310107
72,mpi,kmeans-30c-30it-200M,8,6.419401357,1.0
73,mpi,kmeans-30c-30it-200M,16,3.6910438724000003,1.7391831630616625
74,mpi,kmeans-30c-30it-200M,24,2.6859073994,2.3900307800760436
75,mpi,kmeans-30c-30it-200M,32,2.1956210476,2.9237291945333417
76,mpi,pagerank-mpi,8,3.5199707656,1.0
77,mpi,pagerank-mpi,16,2.9427152876,1.196164229829653
78,mpi,pagerank-mpi,24,2.61183132,1.347702180705912
79,mpi,pagerank-mpi,32,2.2416957488,1.57022681043325
80,mpi,transitive-closure,8,4.302345936333333,1.0
81,mpi,transitive-closure,16,2.421354992,1.7768340249769266
82,mpi,transitive-closure,24,1.8912701706666668,2.274844706516346
83,mpi,transitive-closure,32,1.6425192400000002,2.619358015150759
84,mpi,wordcount-opt,8,30.598772511599996,1.0
85,mpi,wordcount-opt,16,21.9761740508,1.3923612199679547
86,mpi,wordcount-opt,24,19.0636587452,1.60508394115607
87,mpi,wordcount-opt,32,17.405246855999998,1.7580200249243738
88,mpi,wordcount-re,8,66.564058923,1.0
89,mpi,wordcount-re,16,39.2460720892,1.6960693231085808
90,mpi,wordcount-re,24,29.9538173512,2.222222902094759
91,mpi,wordcount-re,32,25.615243627199998,2.598611197760297
92,mpi-mmap,wordcount-opt,8,20.8539979042,1.0
93,mpi-mmap,wordcount-opt,16,17.4581855978,1.1945111814384608
94,mpi-mmap,wordcount-opt,24,16.1607190092,1.2904127528192404
95,mpi-mmap,wordcount-opt,32,14.990788477,1.3911208163730533
96,noir,car-accidents,8,24.869136275,1.0
97,noir,car-accidents,16,12.681106854333335,1.9611171611965261
98,noir,car-accidents,24,8.523347736,2.9177662398966095
99,noir,car-accidents,32,6.511438912666667,3.819299636923907
100,noir,connected-components,8,2.5587201226666667,1.0
101,noir,connected-components,16,1.8111291576666666,1.412776174374634
102,noir,connected-components,24,1.3989263643333334,1.8290599047263219
103,noir,connected-components,32,1.3847719576666666,1.8477555878428507
104,noir,enum-triangles,8,18.690523354,1.0
105,noir,enum-triangles,16,11.201925329333335,1.6685099038338562
106,noir,enum-triangles,24,8.519278327,2.1939092299361143
107,noir,enum-triangles,32,6.192361204333333,3.0183193029697
108,noir,kmeans-300c-30it-200M,8,41.131311466599996,1.0
109,noir,kmeans-300c-30it-200M,16,20.9701661816,1.9614203869633675
110,noir,kmeans-300c-30it-200M,24,14.2920415942,2.8779171397942136
111,noir,kmeans-300c-30it-200M,32,11.130775176,3.695278254769414
112,noir,kmeans-30c-15it-200M,8,3.6389794656666665,1.0
113,noir,kmeans-30c-15it-200M,16,2.2144074346666667,1.6433197471694905
114,noir,kmeans-30c-15it-200M,24,1.7698913766666664,2.056046779842589
115,noir,kmeans-30c-15it-200M,32,1.711719103,2.125920929017444
116,noir,kmeans-30c-15it-400M,8,7.006906578666666,1.0
117,noir,kmeans-30c-15it-400M,16,3.859165688333333,1.8156532122601752
118,noir,kmeans-30c-15it-400M,24,3.002736086666667,2.3335073001520503
119,noir,kmeans-30c-15it-400M,32,2.4422744626666666,2.869008658026083
120,noir,kmeans-30c-30it-2000M,8,36.8414391856,1.0
121,noir,kmeans-30c-30it-2000M,16,18.844839955999998,1.954988170322459
122,noir,kmeans-30c-30it-2000M,24,12.804991785799999,2.877115409512019
123,noir,kmeans-30c-30it-2000M,32,9.8153796882,3.7534400457162747
124,noir,kmeans-30c-30it-200M,8,6.3858176114,1.0
125,noir,kmeans-30c-30it-200M,16,3.5788711429999998,1.7843105706362674
126,noir,kmeans-30c-30it-200M,24,2.8899301212,2.2096789000380346
127,noir,kmeans-30c-30it-200M,32,2.6351880147999998,2.423287285588485
128,noir,nexmark,16,46.927544308,1.0
129,noir,nexmark,24,34.220290743999996,1.3713368088851796
130,noir,nexmark,32,29.6972170784,1.5802000633295812
131,noir,pagerank,8,3.3109312818,1.0
132,noir,pagerank,16,4.6393380822,0.71366458385588
133,noir,pagerank,24,4.7992955872000005,0.6898785918980371
134,noir,pagerank,32,4.9923712354,0.6631981328477309
135,noir,pagerank-int,8,9.446469865000001,1.0
136,noir,pagerank-int,16,7.628670595200001,1.2382851962363886
137,noir,pagerank-int,24,5.708930730600001,1.6546828663319917
138,noir,pagerank-int,32,4.6995470924000005,2.0100809033867573
139,noir,pagerank-int-1000x10,8,0.33821644900000003,1.0
140,noir,pagerank-int-1000x10,16,0.37837266433333333,0.8938712567830823
141,noir,pagerank-int-1000x10,24,0.593440273,0.5699250023767767
142,noir,pagerank-int-1000x10,32,1.5893721217999999,0.21279878032399502
143,noir,pagerank-int-50000x20,8,0.8984934642000001,1.0
144,noir,pagerank-int-50000x20,16,1.0353221308,0.8678395230533017
145,noir,pagerank-int-50000x20,24,0.9151234016,0.9818276558429997
146,noir,pagerank-int-50000x20,32,0.8993674188,0.9990282563258006
147,noir,pagerank-mpi,8,2.7682002084,1.0
148,noir,pagerank-mpi,16,2.4833412297999997,1.1147079487835596
149,noir,pagerank-mpi,24,2.1804370574,1.269562081145723
150,noir,pagerank-mpi,32,1.942076141,1.4253819147248357
151,noir,pagerank-timely,8,5.217844320999999,1.0
152,noir,pagerank-timely,16,5.5199010202,0.9452786022621369
153,noir,pagerank-timely,24,5.2555114106000005,0.9928328402971347
154,noir,pagerank-timely,32,5.5202367724,0.9452211084655104
155,noir,pagerank2,8,1.4989321976666667,1.0
156,noir,pagerank2,16,1.5057245989999999,0.9954889484186921
157,noir,pagerank2,24,1.2885383356666666,1.1632810263973605
158,noir,pagerank2,32,1.2852945596666665,1.1662168694275077
159,noir,q0,8,11.732358166,1.0
160,noir,q0,32,3.1429675706666664,3.732891893476141
161,noir,q0-100,32,3.1875597684,1.0
162,noir,q0-new,32,3.1491415423999998,1.0
163,noir,q0-ns,8,4.250964224666666,1.0
164,noir,q0-ns,32,1.3071434396666668,3.2521023291450706
165,noir,q1,8,11.765915978333332,1.0
166,noir,q1,32,3.1806144139999994,3.69925883707994
167,noir,q1-100,32,3.2392585616,1.0
168,noir,q1-new,32,3.1732855206,1.0
169,noir,q1-ns,8,4.506156955000001,1.0
170,noir,q1-ns,32,1.3974808103333334,3.2244857472677366
171,noir,q2,8,11.749938676333334,1.0
172,noir,q2,32,3.165994701666667,3.7112944851574903
173,noir,q2-100,32,3.2473647548000004,1.0
174,noir,q2-lat,32,26.962504261000003,1.0
175,noir,q2-new,32,3.2360708536000002,1.0
176,noir,q2-ns,8,4.132645232666667,1.0
177,noir,q2-ns,32,1.3263008333333333,3.115918446858148
178,noir,q3,8,16.03896895933333,1.0
179,noir,q3,32,7.826532522333333,2.049307137428417
180,noir,q3-100,32,8.744636230000001,1.0
181,noir,q3-lat,32,47.8483503395,1.0
182,noir,q3-new,32,8.5846396532,1.0
183,noir,q3-ns,8,5.892763938333334,1.0
184,noir,q3-ns,32,3.3749353390000003,1.7460375818872345
185,noir,q4,8,33.40509536766667,1.0
186,noir,q4,32,64.537192929,0.5176099835085325
187,noir,q4-100,32,76.7479208856,1.0
188,noir,q4-new,32,18.332559950799997,1.0
189,noir,q4-ns,8,22.597932624333335,1.0
190,noir,q4-ns,32,12.415789111999999,1.8200963644342332
191,noir,q5,8,279.65990468933336,1.0
192,noir,q5,32,33.48913820966667,8.350764446025943
193,noir,q5-100,32,10.4216128882,1.0
194,noir,q5-lat,32,33.258198658,1.0
195,noir,q5-new,32,4.6502511698,1.0
196,noir,q5-ns,8,260.261768275,1.0
197,noir,q5-ns,32,30.965937326,8.404776045854613
198,noir,q6,8,32.19684007199999,1.0
199,noir,q6,32,64.515783646,0.49905369279345657
200,noir,q6-100,32,80.8922849982,1.0
201,noir,q6-new,32,18.1375597726,1.0
202,noir,q6-ns,8,23.971465770333335,1.0
203,noir,q6-ns,32,12.749961443666665,1.880120647913078
204,noir,q7,8,12.966788652,1.0
205,noir,q7,32,3.507156892,3.6972365512298278
206,noir,q7-100,32,3.6680852966,1.0
207,noir,q7-new,32,3.4156824258,1.0
208,noir,q7-ns,8,5.293997226,1.0
209,noir,q7-ns,32,1.635280640666667,3.237363113307424
210,noir,q8,8,130.89808708,1.0
211,noir,q8,32,13.170876337666668,9.93844932744921
212,noir,q8-100,32,7.3577213492,1.0
213,noir,q8-new,32,6.156393559,1.0
214,noir,q8-ns,8,117.31747524966666,1.0
215,noir,q8-ns,32,8.760238431666666,13.392041342800141
216,noir,transitive-closure,8,5.9752677610000005,1.0
217,noir,transitive-closure,16,3.7236422566666665,1.6046836267104096
218,noir,transitive-closure,24,3.0802360833333338,1.93987330819583
219,noir,transitive-closure,32,2.638126054666667,2.264966736684229
220,noir,wordcount-opt,8,13.2224351054,1.0
221,noir,wordcount-opt,16,8.3444241628,1.5845832914806153
222,noir,wordcount-opt,24,6.831297563,1.9355671427659638
223,noir,wordcount-opt,32,6.710625330800001,1.9703730209333115
224,noir,wordcount-re,8,34.9723492192,1.0
225,noir,wordcount-re,16,18.1318667538,1.92877819443884
226,noir,wordcount-re,24,12.3685216936,2.827528631598405
227,noir,wordcount-re,32,9.5661255626,3.655853040015375
228,timely,pagerank-int,8,11.1602842264,1.0
229,timely,pagerank-int,16,11.8720677352,0.9400455316903557
230,timely,pagerank-int,24,19.585008808,0.5698381009581825
231,timely,pagerank-int,32,20.7939242028,0.5367089019636426
232,timely,pagerank-int-50000x20,8,0.8322513170000001,1.0
233,timely,pagerank-int-50000x20,16,4.7326422836,0.17585341699794133
234,timely,pagerank-int-50000x20,24,10.384735832,0.08014178987928251
235,timely,pagerank-int-50000x20,32,12.9676902982,0.06417883970559676
236,timely,pagerank-timely,8,6.606443918399999,1.0
237,timely,pagerank-timely,16,6.7032604386,0.9855568016360376
238,timely,pagerank-timely,24,6.7781943806000005,0.9746613253388584
239,timely,pagerank-timely,32,6.8230357696,0.9682557942660913
240,timely,q0,8,21.57416261266667,1.0
241,timely,q0,32,208.54028124266665,0.10345321529303024
242,timely,q0-100,32,4.7485237646,1.0
243,timely,q0-ns,8,6.118517814666667,1.0
244,timely,q0-ns,32,4.726763944666667,1.294441162345404
245,timely,q1,8,20.786431815666663,1.0
246,timely,q1,32,161.734240151,0.12852214717341126
247,timely,q1-100,32,4.101065437,1.0
248,timely,q1-ns,8,5.500459156333332,1.0
249,timely,q1-ns,32,3.8704315736666666,1.4211487922320905
250,timely,q2,8,20.90431269433333,1.0
251,timely,q2,32,163.6441230736667,0.12774252018157084
252,timely,q2-100,32,4.0723255488,1.0
253,timely,q2-lat,32,151.94830125500002,1.0
254,timely,q2-ns,8,5.519676606,1.0
255,timely,q2-ns,32,3.895881237333333,1.4167979642464996
256,timely,q3,8,21.03944338366667,1.0
257,timely,q3,32,223.89220822366667,0.09397130677566241
258,timely,q3-100,32,5.2079850996,1.0
259,timely,q3-lat,32,84.35527351900001,1.0
260,timely,q3-ns,8,6.680442728333333,1.0
261,timely,q3-ns,32,5.282902861666666,1.2645401407637784
262,timely,q4,8,51.045561729000006,1.0
263,timely,q4,32,417.80439613466666,0.12217574109140539
264,timely,q4-100,32,8.6634762578,1.0
265,timely,q4-ns,8,12.118694247666667,1.0
266,timely,q4-ns,32,8.891025661999999,1.3630254492978955
267,timely,q5,8,23.382669231333335,1.0
268,timely,q5,32,360.31112680266665,0.06489577338015275
269,timely,q5-100,32,6.398773007200001,1.0
270,timely,q5-lat,32,104.27550250499999,1.0
271,timely,q5-new,32,11.8129546476,1.0
272,timely,q5-ns,8,7.756137937333333,1.0
273,timely,q5-ns,32,6.914293510666667,1.1217542219415408
274,timely,q6,8,65.278531531,1.0
275,timely,q6,32,427.8018507683334,0.1525905776558927
276,timely,q6-100,32,9.2066946288,1.0
277,timely,q6-ns,8,12.703318422666667,1.0
278,timely,q6-ns,32,9.243841474333333,1.3742466763346168
279,timely,q7,8,21.085352362333335,1.0
280,timely,q7,32,162.44221939766666,0.12980216867583752
281,timely,q7-100,32,4.066786113000001,1.0
282,timely,q7-ns,8,5.7651594873333325,1.0
283,timely,q7-ns,32,3.9470011666666664,1.4606429651000439
284,timely,q8,8,18.324253697333333,1.0
285,timely,q8,32,308.01220611266666,0.05949197250524082
286,timely,q8-100,32,6.2867854826,1.0
287,timely,q8-ns,8,6.314870717666667,1.0
288,timely,q8-ns,32,6.349207341333333,0.994591982617557
289,timely,wordcount-re,8,51.246177669,1.0
290,timely,wordcount-re,16,32.55021950333333,1.5743727216264116
291,timely,wordcount-re,24,24.771187905666665,2.0687815967548695
292,timely,wordcount-re,32,22.338863573666668,2.2940369146356057


==> img/plots/nexmark/nexmark-human-readable.csv <==
,query,system,parallelism,time
0,q0,flink,32,21.3594
1,q0,noir,32,2.86436274
2,q0,timely,32,4.52571564
3,q1,flink,32,21.724600000000002
4,q1,noir,32,2.8765641000000004
5,q1,timely,32,3.8952618799999996
6,q2,flink,32,20.2774
7,q2,noir,32,2.837341
8,q2,timely,32,3.8355007999999997
9,q3,flink,32,28.321199999999997
10,q3,noir,32,8.2738782
11,q3,timely,32,4.9769182800000005
12,q4,flink,32,202.2184
13,q4,noir,32,17.9345366
14,q4,timely,32,8.3996752
15,q5,flink,32,77.2804
16,q5,noir,32,4.3586298
17,q5,timely,32,11.5661369
18,q6,noir,32,17.7425262
19,q6,timely,32,8.9906842
20,q7,flink,32,179.397
21,q7,noir,32,3.13755586
22,q7,timely,32,3.8422793
23,q8,flink,32,34.102599999999995
24,q8,noir,32,5.80445288
25,q8,timely,32,6.014872540000001

